Boolean matrix factorization meets consecutive ones property

Boolean matrix factorization is a natural and a popular technique for summarizing binary matrices. In this paper, we study a problem of Boolean matrix factorization where we additionally require that the factor matrices have consecutive ones property (OBMF). A major application of this optimization problem comes from graph visualization: standard techniques for visualizing graphs are circular or linear layout, where nodes are ordered in circle or on a line. A common problem with visualizing graphs is clutter due to too many edges. The standard approach to deal with this is to bundle edges together and represent them as ribbon. We also show that we can use OBMF for edge bundling combined with circular or linear layout techniques. We demonstrate that not only this problem is NP-hard but we cannot have a polynomial-time algorithm that yields a multiplicative approximation guarantee (unless P = NP). On the positive side, we develop a greedy algorithm where at each step we look for the best 1-rank factorization. Since even obtaining 1-rank factorization is NP-hard, we propose an iterative algorithm where we fix one side and and find the other, reverse the roles, and repeat. We show that this step can be done in linear time using pq-trees. We also extend the problem to cyclic ones property and symmetric factorizations. Our experiments show that our algorithms find high-quality factorizations and scale well.

==> figs/block_error.dat <==
0.00 0 0
0.05 0 436
0.10 0 943
0.15 99 1356
0.20 333 1915
0.25 1176 2578
0.30 1494 2811
0.35 3242 3153
0.40 3482 3260
0.45 4296 3401
0.50 5110 3490


==> figs/cores.dat <==
1 26.75
2 13.81
4 7.28
8 4.43
16 2.83
32 2.17


==> figs/cyc_block_error.dat <==
0.00 250 250
0.05 150 576
0.10 360 1225
0.15 315 1476
0.20 504 2000
0.25 1164 2570
0.30 1537 2826
0.35 2856 3127
0.40 3615 3291
0.45 4278 3427
0.50 5377 3483


==> figs/new_block_error.dat <==
0.00 0 0
0.05 0 436
0.10 0 943
0.15 99 1356
0.20 333 1915
0.25 1259 2595
0.30 1494 2811
0.35 3083 3150
0.40 3590 3262
0.45 4296 3401
0.50 5083 3485


==> figs/scaling.dat <==
512 0.60
1024 2.20
2048 19.18
4096 160.38
8192 1326.65


==> figs/sym_block_error.dat <==
0.00 125 125
0.05 75 879
0.10 622 1892
0.15 1086 2520
0.20 2517 2999
0.25 3208 3238
0.30 3809 3397
0.35 4408 3460
0.40 4587 3499
0.45 4727 3401
0.50 5612 3598


==> figs/sym_cyc_block_error.dat <==
0.00 250 250
0.05 250 1024
0.10 583 1851
0.15 950 2496
0.20 2495 2969
0.25 3487 3273
0.30 3919 3351
0.35 4435 3453
0.40 4738 3474
0.45 4792 3382
0.50 5603 3601

